Complete Solution of the Lady in the Lake Scenario

In the Lady in the Lake scenario, a mobile agent, L, is pitted against an agent, M, who is constrained to move along the perimeter of a circle. L is assumed to begin inside the circle and wishes to escape to the perimeter with some finite angular separation from M at the perimeter. This scenario has, in the past, been formulated as a zero-sum differential game wherein L seeks to maximize terminal separation and M seeks to minimize it. Its solution is well-known. However, there is a large portion of the state space for which the canonical solution does not yield a unique equilibrium strategy. This paper provides such a unique strategy by solving an auxiliary zero-sum differential game. In the auxiliary differential game, L seeks to reach a point opposite of M at a radius for which their maximum angular speeds are equal (i.e., the antipodal point). L wishes to minimize the time to reach this point while M wishes to maximize it. The solution of the auxiliary differential game is comprised of a Focal Line, a Universal Line, and their tributaries. The Focal Line tributaries' equilibrium strategy for L is semi-analytic, while the Universal Line tributaries' equilibrium strategy is obtained in closed form.

==> FL-tributary.tikz <==
\begin{tikzpicture}[scale = 1.0]
\tikzmath{
    \MU = 0.5;
    \S = 0.24;
    \rmin = \S^2 / \MU;
    \betazero = 0;
    % \rzero = 0.5;
    % \thzero = 2.2 * 180 / pi;
    \TAU = 1.25;
    \rzero = sqrt(\S^2 - 2 * \TAU * \S * sqrt(\MU^2 - \S^2) + \MU^2 * \TAU^2 );
    \thzero = 180 + 180 / pi * \TAU - atan(\MU^2 / \S^2 * \TAU - sqrt(\MU^2 / \S^2 - 1)) - atan(sqrt(\MU^2 / \S^2) - 1);
    \tM = \thzero + acos(\S^2 / (\MU * \rzero)) + acos(\S / \MU) - 180;
    \betaForRmin = \thzero + \betazero + acos(\rmin / \rzero);
    \timeOnFL = 90 - asin(\S / \MU);
}

\clip (-1, -0.6) rectangle (1.2, 1.1);
\fill [color=white!95!black] (-2,-2) rectangle (2,2);
% \clip(-1.2, -1.2) rectangle (1.2, 1.2);

% Circles
\coordinate (O) at (0,0);
\draw [fill=white] (O) circle [radius=1];
\draw [dashed, gray] (O) circle [radius=\MU];
\draw [dotted, gray] (O) circle [radius=\rmin];
\draw [dotted, gray] (O) circle [radius=\S];
% \node at (\rmin, 0) {$\frac{s^2}{μ}$};
\draw [thin, gray] (45:\rmin) -- ++(45:{(\rmin + \MU)/2 - \rmin}) node [black, anchor=south west, inner sep=0pt] {$\frac{s^2}{μ}$};
% \node at (\S, 0) [right] {$s$};
\node at (\MU, 0) [right] {$μ$};
\node at (1, 0) [right] {$1$};

% Lady
\coordinate (L0) at ({\thzero + \betazero}:\rzero);
\coordinate (LFL) at ({\tM + 180}:\S);
\draw [blue, thick] (L0) -- (LFL);
% \draw [blue, thick] (LFL) arc ({\tM + 180 - asin(\S / \MU)}:360:\MU);
\draw [blue, thick, domain=0:\timeOnFL, samples=100, smooth] plot (xy polar cs:angle={\tM + 180 + \timeOnFL - \x}, radius={sin(90 - \x ) * \MU});
\coordinate (Lf) at ({\tM + 180 + \timeOnFL}:\MU);
\node at (L0) [above] {$L_0$};
\node at (Lf) [below right] {$L_f$};

% Helper lines
\draw [thin, gray] (O) -- (\betaForRmin:\rmin) coordinate (perp);
\pic [-,draw, thin, color=gray,angle radius=4pt,angle eccentricity=1.5] {right angle=O--perp--L0};
\draw [thin, gray] (L0) -- (O) node [black, midway, right] {$r$};
\draw [thin, gray] (O) -- (LFL) node [black, midway, right, xshift=-0.2em] {$s$};
\draw [thin, gray, dotted] ({\tM + \timeOnFL}:1) -- (Lf);
\draw [thin, gray, dotted] (\tM:1) -- (LFL);

% Man
\draw [red, thick] (\betazero:1) arc (0:{\tM + \timeOnFL}:1);
\node [draw, point, red, fill=white] at (0:1) {};
\node [point2, red] at (\tM:1) {};
\node [point, red] at ({\tM + \timeOnFL}:1) {};
\node at (0:1) [below left] {$M_0$};
\node at ({\tM + \timeOnFL}:1) [below right] {$M_f$};

% Foreground
\node [point] at (O) {};
\node [draw, point, blue, fill=white] at (L0) {};
\node [point2, blue] at (LFL) {};
\node [point, blue] at (Lf) {};

\end{tikzpicture}



==> FL-tributary2.tikz <==
\begin{tikzpicture}[scale = 1.0]
\tikzmath{
    \MU = 0.5;
    \S = 0.24;
    \rmin = \S^2 / \MU;
    \betazero = 0;
    % \rzero = 0.5;
    % \thzero = 2.2 * 180 / pi;
    \TAUbar = \S / \MU * sqrt(1 - \S^2 / \MU^2);
    \TAU = \TAUbar * 0.60;
    \rzero = sqrt(\S^2 - 2 * \TAU * \S * sqrt(\MU^2 - \S^2) + \MU^2 * \TAU^2 );
    \thzero = 180 + 180 / pi * \TAU - atan(\MU^2 / \S^2 * \TAU - sqrt(\MU^2 / \S^2 - 1)) - atan(sqrt(\MU^2 / \S^2) - 1);
    \tM = \thzero - acos(\S^2 / (\MU * \rzero)) + acos(\S / \MU) - 180;
    \betaForRmin = \thzero + \betazero - acos(\rmin / \rzero);
    \timeOnFL = 90 - asin(\S / \MU);
}

\clip (-1, -0.6) rectangle (1.2, 1.1);
\fill [color=white!95!black] (-2,-2) rectangle (2,2);

% Circles
\coordinate (O) at (0,0);
\draw [fill=white] (O) circle [radius=1];
\draw [dashed, gray] (O) circle [radius=\MU];
\draw [dotted, gray] (O) circle [radius=\rmin];
\draw [dotted, gray] (O) circle [radius=\S];
% \node at (\rmin, 0) {$\frac{s^2}{μ}$};
\draw [thin, gray] (45:\rmin) -- ++(45:{(\rmin + \MU)/2 - \rmin}) node [black, anchor=south west, inner sep=0pt] {$\frac{s^2}{μ}$};
% \node at (\S, 0) {$s$};
\node at (\MU, 0) [right] {$μ$};
\node at (1, 0) [right] {$1$};

% Lady
\coordinate (L0) at ({\thzero + \betazero}:\rzero);
\coordinate (LFL) at ({\tM + 180}:\S);
\draw [blue, thick] (L0) -- (LFL);
% \draw [blue, thick] (LFL) arc ({\tM + 180 - asin(\S / \MU)}:360:\MU);
\draw [blue, thick, domain=0:\timeOnFL, samples=100, smooth] plot (xy polar cs:angle={\tM + 180 + \timeOnFL - \x}, radius={sin(90 - \x ) * \MU});
\coordinate (Lf) at ({\tM + 180 + \timeOnFL}:\MU);
\node at (L0) [above left] {$L_0$};
\node at (Lf) [right] {$L_f$};

% Helper lines
\draw [thin, gray] (O) -- (\betaForRmin:\rmin) coordinate (perp) -- (L0) -- (O);
\pic [-,draw, thin, color=gray,angle radius=3pt,angle eccentricity=1.5] {right angle=O--perp--L0};
% \draw [thin, gray] (L0) -- (O) node [black, midway, right] {$r$};
\draw [thin, gray] (O) -- (LFL) node [black, midway, below] {$s$};
\draw [thin, gray, dotted] ({\tM + \timeOnFL}:1) -- (Lf);
\draw [thin, gray, dotted] (\tM:1) -- (LFL);

% Man
\draw [red, thick] (\betazero:1) arc (0:{\tM + \timeOnFL}:1);
\node [draw, point, red, fill=white] at (0:1) {};
\node [point2, red] at (\tM:1) {};
\node [point, red] at ({\tM + \timeOnFL}:1) {};
\node at (0:1) [below left] {$M_0$};
\node at ({\tM + \timeOnFL}:1) [below right] {$M_f$};

% Foreground
\node [point] at (O) {};
\node [draw, point, blue, fill=white] at (L0) {};
\node [point2, blue] at (LFL) {};
\node [point, blue] at (Lf) {};

\end{tikzpicture}


